Convex ordering for stochastic control: the (path dependent) swing contracts case

We investigate propagation of convexity and convex ordering on a typical discrete-time stochastic optimal control problem, namely the pricing of swing option. The dynamics of the underlying asset is modelled by the Euler scheme of a Brownian diffusion with affine drift, and convex volatility. We prove that the value function associated to the stochastic optimal control problem is a convex function of the underlying asset price. We also introduce a domination criterion offering insights into the functional monotonicity of the value function with respect to parameters of the underlying dynamics. We particularly focus on the one-dimensional setting where, by means of Stein's formula and regularization techniques, we show that the convexity assumption for the volatility dynamics can be relaxed with a semi-convexity assumption. Finally, to validate our results, we also conduct numerical illustrations.

==> datas/3_factor_price_delta_corr0.1.csv <==
f0,price,delta
18.0,-69.15,61.39464027876999
18.444444444444443,-41.61,62.56956266842766
18.88888888888889,-13.52,63.6482956499684
19.333333333333332,14.47,64.70783879138807
19.77777777777778,43.31,65.78980994074212
20.22222222222222,73.82,66.77288142412071
20.666666666666668,103.64,67.91147420881394
21.11111111111111,134.01,69.11773530176679
21.555555555555557,164.85,70.11968044231637
22.0,196.28,70.88630322227223


==> datas/3_factor_price_delta_corr0.1_call.csv <==
f0,price,delta
18.0,57.62,62.77000646046835
18.444444444444443,69.9,63.46539820561925
18.88888888888889,84.04,63.73441978112017
19.333333333333332,99.54,65.7074743681811
19.77777777777778,116.41,65.18801355667219
20.22222222222222,136.21,68.74421002895903
20.666666666666668,157.09,71.60239010124438
21.11111111111111,179.27,77.0272296324233
21.555555555555557,202.92,69.33337350227548
22.0,228.57,76.43513538376574


==> datas/3_factor_price_delta_corr0.2.csv <==
f0,price,delta
18.0,-46.98,28.051418364038437
18.444444444444443,-34.22,28.8664628324196
18.88888888888889,-21.17,30.02280320204601
19.333333333333332,-7.66,31.057852666855585
19.77777777777778,6.41,32.25022746082215
20.22222222222222,20.9,33.57299161440018
20.666666666666668,36.06,34.68218548910769
21.11111111111111,51.63,35.5441070966152
21.555555555555557,67.65,36.332041154211616
22.0,84.03,37.2629095905978


==> datas/3_factor_price_delta_corr0.2_call.csv <==
f0,price,delta
18.0,4.84,28.51306688649612
18.444444444444443,7.7,29.073567095173942
18.88888888888889,11.81,28.967073292163626
19.333333333333332,17.41,30.775228392091307
19.77777777777778,24.74,31.47439194052847
20.22222222222222,33.97,34.59946083323254
20.666666666666668,44.87,37.15446236715927
21.11111111111111,57.51,37.776357215512
21.555555555555557,71.49,39.05610992070686
22.0,86.47,39.68357898624125


==> datas/3_factor_price_delta_corr0.4.csv <==
f0,price,delta
18.0,-57.54,62.82277190089937
18.444444444444443,-29.45,63.305740600882636
18.88888888888889,-1.16,64.98236944870635
19.333333333333332,27.8,65.70263737388838
19.77777777777778,57.08,66.5682234262403
20.22222222222222,87.02,67.06349060398937
20.666666666666668,117.1,68.17157844564403
21.11111111111111,146.88,68.65381629928497
21.555555555555557,177.53,69.16652738144867
22.0,208.74,70.50122285803688


==> datas/3_factor_price_delta_corr0.4_call.csv <==
f0,price,delta
18.0,81.34,65.07844031425442
18.444444444444443,95.16,66.07937647897177
18.88888888888889,110.29,66.05855557172049
19.333333333333332,126.99,66.35444506858101
19.77777777777778,144.97,70.01692942190743
20.22222222222222,164.53,69.44987031256993
20.666666666666668,185.21,66.81438138387546
21.11111111111111,207.54,76.90645550713258
21.555555555555557,230.29,80.83890387889831
22.0,255.09,79.5872015526232


==> datas/3_factor_price_delta_corr0.5.csv <==
f0,price,delta
18.0,-54.15,62.73059341208129
18.444444444444443,-26.68,63.14335099426091
18.88888888888889,2.69,64.81692145739783
19.333333333333332,31.57,65.66325580386464
19.77777777777778,61.2,66.33703904244265
20.22222222222222,11.04,50.1198935144304
20.666666666666668,120.88,68.22190513153348
21.11111111111111,150.91,68.64421155037537
21.555555555555557,181.91,69.61712669431242
22.0,213.39,70.4234541828486


==> datas/3_factor_price_delta_corr0.5_call.csv <==
f0,price,delta
18.0,7.98,29.711955334830616
18.444444444444443,11.64,28.99849816571756
18.88888888888889,16.47,29.42889193852268
19.333333333333332,22.69,30.053742199073255
19.77777777777778,30.44,31.409692905982492
20.22222222222222,39.6,32.16053955504359
20.666666666666668,50.35,36.253728510708115
21.11111111111111,62.61,37.972774050779364
21.555555555555557,75.91,37.2786883308417
22.0,90.31,39.376425830290415


==> datas/3_factor_price_delta_corr0.6.csv <==
f0,price,delta
18.0,54.7,62.09815312256405
18.444444444444443,66.81,65.43761975864125
18.88888888888889,80.73,63.419303995751726
19.333333333333332,71.84,55.43999418285231
19.77777777777778,111.85,62.898715076951405
20.22222222222222,132.63,67.11248720404858
20.666666666666668,153.48,76.12831977753861
21.11111111111111,175.76,67.63394990806712
21.555555555555557,199.9,76.28372793740252
22.0,225.21,76.26961377472534


==> datas/3_factor_price_delta_sensi_vol_1.csv <==
f0,price,delta
18.0,-98.51,53.409242678691584
18.444444444444443,-73.35,55.23358287536398
18.88888888888889,-48.16,57.66206248298107
19.333333333333332,-22.08,60.831906672866
19.77777777777778,5.61,63.75445185812428
20.22222222222222,34.82,66.99905708695219
20.666666666666668,65.31,70.14846212969742
21.11111111111111,96.98,72.69189521045652
21.555555555555557,129.65,74.44809468387177
22.0,163.45,76.37167369426261


==> datas/3_factor_price_delta_sensi_vol_1_call.csv <==
f0,price,delta
18.0,3.39,56.33428231291617
18.444444444444443,6.65,55.540128936832886
18.88888888888889,12.27,56.05235852282263
19.333333333333332,21.23,58.46716021782183
19.77777777777778,34.55,62.829043660041094
20.22222222222222,52.83,72.38922700808709
20.666666666666668,75.79,75.70344085816507
21.11111111111111,102.83,77.90206927570392
21.555555555555557,132.92,78.7500472321872
22.0,165.04,79.46512812011474


==> datas/3_factor_price_delta_sensi_vol_2.csv <==
f0,price,delta
18.0,-82.85,59.09440181080405
18.444444444444443,-56.22,60.62354997952354
18.88888888888889,-29.15,62.17017924866869
19.333333333333332,-1.0,63.94578626092931
19.77777777777778,27.43,65.17700870965827
20.22222222222222,56.55,67.00961107909683
20.666666666666668,86.93,68.1619581801845
21.11111111111111,117.48,69.50558488219163
21.555555555555557,148.62,70.78924266030859
22.0,180.38,72.03358053236747


==> datas/3_factor_price_delta_sensi_vol_2_call.csv <==
f0,price,delta
18.0,29.57,59.63537085907188
18.444444444444443,39.13,60.7952004173425
18.88888888888889,50.68,63.25529826829322
19.333333333333332,64.8,63.397365876712584
19.77777777777778,81.0,63.18810838302318
20.22222222222222,99.9,76.2469719443132
20.666666666666668,120.85,66.60970276795776
21.11111111111111,144.06,71.01488069973608
21.555555555555557,169.44,77.92370365158082
22.0,196.34,76.24016217010235


==> datas/one_factor_price_delta_vol_0.1.csv <==
f0,price,delta
18.0,-49.96,25.004882842302322
18.444444444444443,-38.82,25.031323355436328
18.88888888888889,-27.7,25.220597040653228
19.333333333333332,-16.49,25.493916940689083
19.77777777777778,-3.64,30.017441725730897
20.22222222222222,10.81,34.952159851789474
20.666666666666668,27.17,38.2616439640522
21.11111111111111,44.53,39.62714788168668
21.555555555555557,62.25,39.9538227468729
22.0,80.0,39.99699842333793


==> datas/one_factor_price_delta_vol_0.2.csv <==
f0,price,delta
18.0,-99.93,50.08028545379639
18.444444444444443,-77.64,50.41050370931625
18.88888888888889,-55.04,51.873802232742314
19.333333333333332,-31.18,55.429441022872915
19.77777777777778,-5.15,61.63368942737579
20.22222222222222,23.79,68.55179572105409
20.666666666666668,55.7,74.69812899827956
21.11111111111111,89.62,77.87697686553001
21.555555555555557,124.65,79.36489470005036
22.0,160.06,79.86216005384921


==> datas/one_factor_price_delta_vol_0.2_call.csv <==
f0,price,delta
18.0,,
18.444444444444443,,
18.88888888888889,0.8,53.81847775578499
19.333333333333332,3.45,52.942311615124346
19.77777777777778,11.53,56.601237771660095
20.22222222222222,29.48,71.60806285142898
20.666666666666668,57.13,79.12566539049149
21.11111111111111,89.93,79.73530304431915
21.555555555555557,124.7,79.97294730842113
22.0,160.06,79.97036378383636


==> datas/one_factor_price_delta_vol_0.4.csv <==
f0,price,delta
18.0,-49.14,26.246134132146835
18.444444444444443,-37.31,27.197140681743623
18.88888888888889,-25.01,28.375846606493
19.333333333333332,-12.0,29.899281579256055
19.77777777777778,1.68,31.782447081804275
20.22222222222222,16.23,33.742927378416056
20.666666666666668,31.55,35.272492271661754
21.11111111111111,47.52,36.66651508510113
21.555555555555557,64.13,37.7606141448021
22.0,81.1,38.71563382893802


==> datas/one_factor_price_delta_vol_0.4_call.csv <==
f0,price,delta
18.0,2.11,56.15232430100442
18.444444444444443,4.47,55.42410410830052
18.88888888888889,9.22,57.06319528892636
19.333333333333332,17.26,57.43595603723079
19.77777777777778,29.94,59.26968551166356
20.22222222222222,47.96,63.325157728791226
20.666666666666668,71.58,74.77638379335404
21.11111111111111,99.34,77.77653987407685
21.555555555555557,130.37,79.19816627502442
22.0,163.18,79.52881268262863


==> datas/one_factor_price_delta_vol_0.6_call.csv <==
f0,price,delta
18.0,9.31,58.024901076219976
18.444444444444443,14.92,57.3618342179805
18.88888888888889,22.98,57.73242016173899
19.333333333333332,34.0,59.73833051770926
19.77777777777778,36.07,52.385478377346566
20.22222222222222,67.02,63.74307207763196
20.666666666666668,61.11,51.34404351711774
21.11111111111111,114.36,75.76479504108428
21.555555555555557,142.25,79.1757892370224
22.0,172.42,77.65660368204117


==> datas/one_factor_price_delta_vol_0.7.csv <==
f0,price,delta
18.0,-91.14,56.49294860363007
18.444444444444443,-65.56,58.651821255683906
18.88888888888889,-39.05,60.825172758102426
19.333333333333332,-11.8,62.186520528793345
19.77777777777778,16.53,65.35421662330629
20.22222222222222,45.51,65.88631138801576
20.666666666666668,75.93,69.00024559497835
21.11111111111111,106.82,70.75542542934419
21.555555555555557,138.75,72.11758744716644
22.0,171.09,73.61944374442102


==> datas/one_factor_price_delta_vol_0.7_call.csv <==
f0,price,delta
18.0,7.01,28.986243149172516
18.444444444444443,10.45,29.11524320775643
18.88888888888889,15.08,29.943418584018943
19.333333333333332,21.14,29.970763067994266
19.77777777777778,28.7,30.828717539086938
20.22222222222222,38.01,33.56976353824138
20.666666666666668,47.25,40.146493303775785
21.11111111111111,61.09,36.79182668924331
21.555555555555557,74.61,38.67805272936821
22.0,89.16,38.469961524009705


==> datas/penalty/3_factor_price_delta_corr0.2_pen.csv <==
f0,price,delta
18.0,-40.5,22.98577113646811
18.444444444444443,-30.14,25.453256430628056
18.88888888888889,-18.69,27.553712023345224
19.333333333333332,-6.42,29.749207315593477
19.77777777777778,7.09,31.594028862711713
20.22222222222222,21.46,33.277926222661236
20.666666666666668,36.3,34.305397713792004
21.11111111111111,51.75,35.93531392854595
21.555555555555557,67.51,36.898498747530745
22.0,83.84,37.785995486356626


==> datas/penalty/3_factor_price_delta_corr0.5_pen.csv <==
f0,price,delta
18.0,-35.7,22.787095968785927
18.444444444444443,-25.59,25.067726284731446
18.88888888888889,-14.99,27.08319764037478
19.333333333333332,-2.14,29.14852400858661
19.77777777777778,10.79,30.777621429349633
20.22222222222222,25.19,32.72038351343868
20.666666666666668,39.61,33.90350503731433
21.11111111111111,55.1,35.359611756247006
21.555555555555557,71.03,36.45109684553938
22.0,87.23,37.53853882630439


==> datas/penalty/3_factor_price_delta_sensi_vol_1_pen.csv <==
f0,price,delta
18.0,-50.92,21.37093238431189
18.444444444444443,-40.42,27.245172792493964
18.88888888888889,-23.69,27.31791877525192
19.333333333333332,-10.82,29.647998797096
19.77777777777778,2.69,31.311939729467653
20.22222222222222,17.05,33.74076530124759
20.666666666666668,32.41,35.20010516959025
21.11111111111111,47.79,37.11378742458953
21.555555555555557,64.23,37.232236509034074
22.0,81.3,38.42567453292648


==> datas/penalty/3_factor_price_delta_sensi_vol_2_pen.csv <==
f0,price,delta
18.0,-38.27,22.302111502489712
18.444444444444443,-28.21,24.914575927942053
18.88888888888889,-16.8,27.51496554452194
19.333333333333332,-4.54,29.402602367922796
19.77777777777778,8.56,30.77027968662108
20.22222222222222,22.52,32.72675808064104
20.666666666666668,37.64,34.61992057931907
21.11111111111111,52.92,36.00528445454787
21.555555555555557,69.25,37.05827599650057
22.0,85.86,37.87917496071205


==> datas/penalty/one_factor_price_delta_vol_0.2_pen.csv <==
f0,price,delta
18.0,-109.13,44.69851577281951
18.444444444444443,-79.98,51.361935877799986
18.88888888888889,-74.33,44.84258153438568
19.333333333333332,-32.44,55.90114375948907
19.77777777777778,-5.59,61.70080710649491
20.22222222222222,22.88,67.88167737722397
20.666666666666668,55.18,74.73717398643494
21.11111111111111,88.63,77.38031618595124
21.555555555555557,123.67,79.18963665962221
22.0,159.33,80.25154771804809


==> datas/penalty/one_factor_price_delta_vol_0.3_pen.csv <==
f0,price,delta
18.0,-101.81,44.72112742662429
18.444444444444443,-76.69,50.94931823015212
18.88888888888889,-53.37,54.02033546566964
19.333333333333332,-28.79,57.43557193279267
19.77777777777778,-1.19,63.09445085525513
20.22222222222222,27.22,67.81789090633393
20.666666666666668,58.53,72.60919785499573
21.11111111111111,91.44,75.3119543671608
21.555555555555557,125.22,77.59290900230407
22.0,160.11,79.14957387447356


==> datas/penalty/one_factor_price_delta_vol_0.4_call_pen.csv <==
f0,price,delta
18.0,0.95,34.19248104095459
18.444444444444443,2.18,30.674426329135894
18.88888888888889,-23.66,20.480730044841764
19.333333333333332,8.4,30.358621045947075
19.77777777777778,14.56,31.251225039362904
20.22222222222222,23.5,34.23382710814476
20.666666666666668,35.39,37.13782853484153
21.11111111111111,49.39,37.944580507278445
21.555555555555557,64.93,39.395051550865176
22.0,81.1,39.18694503307343


==> datas/penalty/one_factor_price_delta_vol_0.4_pen.csv <==
f0,price,delta
18.0,-47.81,22.344054573774336
18.444444444444443,-38.19,26.172488585114483
18.88888888888889,-24.79,27.761273735761637
19.333333333333332,-12.29,29.759477090835578
19.77777777777778,1.3,31.77179977297783
20.22222222222222,15.46,33.43994429707527
20.666666666666668,31.12,35.56013440489769
21.11111111111111,46.56,37.25777837634087
21.555555555555557,63.33,37.64165525436401
22.0,80.8,38.832231450080876


==> datas/penalty/one_factor_price_delta_vol_0.7_call_pen.csv <==
f0,price,delta
18.0,6.97,32.5584212243557
18.444444444444443,10.39,31.909509509801868
18.88888888888889,15.0,31.710993841290477
19.333333333333332,21.02,33.09515907168389
19.77777777777778,28.66,33.88811066076159
20.22222222222222,37.83,36.12713049054146
20.666666666666668,40.54,33.84754548668862
21.11111111111111,61.21,37.47230635881424
21.555555555555557,74.78,38.60827281475067
22.0,89.85,40.26278810501098


==> datas/penalty/one_factor_price_delta_vol_0.7_pen.csv <==
f0,price,delta
18.0,-73.41,44.8159481883049
18.444444444444443,-53.33,49.039694917202
18.88888888888889,-31.8,52.46709374189377
19.333333333333332,-6.77,57.03312602043153
19.77777777777778,20.25,62.00370305776596
20.22222222222222,47.97,65.96253950595856
20.666666666666668,77.82,68.12232283353805
21.11111111111111,108.76,71.28691190481186
21.555555555555557,140.16,72.59787068367005
22.0,172.57,75.9181064248085

